Size Matters: Large Graph Generation with HiGGs

Large graphs are present in a variety of domains, including social networks, civil infrastructure, and the physical sciences to name a few. Graph generation is similarly widespread, with applications in drug discovery, network analysis and synthetic datasets among others. While GNN (Graph Neural Network) models have been applied in these domains their high in-memory costs restrict them to small graphs. Conversely less costly rule-based methods struggle to reproduce complex structures. We propose HIGGS (Hierarchical Generation of Graphs) as a model-agnostic framework of producing large graphs with realistic local structures. HIGGS uses GNN models with conditional generation capabilities to sample graphs in hierarchies of resolution. As a result HIGGS has the capacity to extend the scale of generated graphs from a given GNN model by quadratic order. As a demonstration we implement HIGGS using DiGress, a recent graph-diffusion model, including a novel edge-predictive-diffusion variant edge-DiGress. We use this implementation to generate categorically attributed graphs with tens of thousands of nodes. These HIGGS generated graphs are far larger than any previously produced using GNNs. Despite this jump in scale we demonstrate that the graphs produced by HIGGS are, on the local scale, more realistic than those from the rule-based model BTER.

==> data/CORA_QQ.csv <==
x,Degree_quantiles_real,Degree_quantiles_higgs,Degree_quantiles_bter,Clustering_quantiles_real,Clustering_quantiles_higgs,Clustering_quantiles_bter,Eccentricity_quantiles_real,Eccentricity_quantiles_higgs,Eccentricity_quantiles_bter
0,1,1,1,0.0,0.0,0.0,9,10,8
1,1,1,1,0.0,0.0,0.0,10,11,9
2,1,1,1,0.0,0.0,0.0,10,11,9
3,1,1,1,0.0,0.0,0.0,10,12,9
4,1,1,1,0.0,0.0,0.0,10,12,9
5,1,1,1,0.0,0.0,0.0,10,12,9
6,1,1,1,0.0,0.0,0.0,10,12,9
7,1,1,1,0.0,0.0,0.0,10,12,10
8,1,1,1,0.0,0.0,0.0,11,12,10
9,1,1,1,0.0,0.0,0.0,11,12,10
10,1,1,1,0.0,0.0,0.0,11,12,10
11,1,1,1,0.0,0.0,0.0,11,12,10
12,1,1,1,0.0,0.0,0.0,11,12,10
13,1,1,1,0.0,0.0,0.0,11,13,10
14,1,2,1,0.0,0.0,0.0,11,13,10
15,1,2,1,0.0,0.0,0.0,11,13,10
16,1,2,1,0.0,0.0,0.0,11,13,10
17,2,2,1,0.0,0.0,0.0,11,13,10
18,2,2,1,0.0,0.0,0.0,11,13,10
19,2,2,1,0.0,0.0,0.0,11,13,10
20,2,2,1,0.0,0.0,0.0,11,13,10
21,2,2,1,0.0,0.0,0.0,11,13,10
22,2,2,1,0.0,0.0,0.0,11,13,10
23,2,2,1,0.0,0.0,0.0,11,13,10
24,2,2,1,0.0,0.0,0.0,11,13,10
25,2,2,2,0.0,0.0,0.0,11,13,10
26,2,2,2,0.0,0.0,0.0,11,13,10
27,2,2,2,0.0,0.0,0.0,11,13,10
28,2,2,2,0.0,0.0,0.0,11,13,10
29,2,2,2,0.0,0.0,0.0,11,13,10
30,2,2,2,0.0,0.0,0.0,11,13,10
31,2,2,2,0.0,0.0,0.0,11,13,10
32,2,2,2,0.0,0.0,0.0,11,13,10
33,2,3,2,0.0,0.0,0.0,11,13,10
34,2,3,2,0.0,0.0,0.0,11,13,10
35,3,3,2,0.03636363636363636,0.0,0.0,11,13,10
36,3,3,2,0.05263157894736842,0.0,0.0,11,13,10
37,3,3,2,0.06666666666666667,0.0,0.0,11,13,10
38,3,3,2,0.08333333333333333,0.0,0.0,11,14,10
39,3,3,3,0.09523809523809523,0.0,0.0,11,14,10
40,3,3,3,0.1,0.0,0.0,11,14,10
41,3,3,3,0.10909090909090909,0.0,0.0,11,14,11
42,3,3,3,0.12858464384828863,0.0,0.0296220633299285,11,14,11
43,3,3,3,0.13333333333333333,0.0,0.09090909090909091,11,14,11
44,3,3,3,0.14035087719298245,0.0,0.1,11,14,11
45,3,3,3,0.15384615384615385,0.0,0.13636363636363635,11,14,11
46,3,3,3,0.16666666666666666,0.017316017316017316,0.16666666666666666,11,14,11
47,3,3,3,0.16666666666666666,0.03571428571428571,0.16666666666666666,11,14,11
48,3,3,3,0.16666666666666666,0.047619047619047616,0.17316017316017315,12,14,11
49,4,4,3,0.1695906432748538,0.05555555555555555,0.2,12,14,11
50,4,4,3,0.18181818181818182,0.06666666666666667,0.21014492753623187,12,14,11
51,4,4,3,0.19444444444444445,0.06666666666666667,0.24358974358974358,12,14,11
52,4,4,3,0.2,0.07692307692307693,0.26666666666666666,12,14,11
53,4,4,3,0.2,0.09090909090909091,0.2948717948717949,12,14,11
54,4,4,4,0.21428571428571427,0.1,0.3115942028985507,12,14,11
55,4,4,4,0.23391812865497075,0.1,0.3333333333333333,12,14,11
56,4,4,4,0.24166666666666667,0.1,0.3333333333333333,12,14,11
57,4,4,4,0.2545454545454545,0.10714285714285714,0.3333333333333333,12,14,11
58,4,4,4,0.26666666666666666,0.12105263157894737,0.3333333333333333,12,14,11
59,4,4,4,0.2857142857142857,0.13333333333333333,0.3333333333333333,12,14,11
60,5,4,4,0.2909090909090909,0.13636363636363635,0.3333333333333333,12,14,11
61,5,5,4,0.3,0.14285714285714285,0.3415384615384615,12,14,11
62,5,5,4,0.32051282051282054,0.1523809523809524,0.3717948717948718,12,14,11
63,5,5,4,0.3333333333333333,0.16666666666666666,0.4,12,14,11
64,5,5,4,0.3333333333333333,0.16666666666666666,0.4090909090909091,12,14,11
65,5,5,5,0.3333333333333333,0.16666666666666666,0.42857142857142855,12,14,11
66,5,5,5,0.3333333333333333,0.16666666666666666,0.4666666666666667,12,14,11
67,6,5,5,0.3333333333333333,0.16666666666666666,0.4909090909090909,12,14,11
68,6,5,5,0.3333333333333333,0.18181818181818182,0.5,12,14,11
69,6,5,5,0.3333333333333333,0.1978021978021978,0.5,12,14,11
70,6,5,5,0.3333333333333333,0.2,0.5,12,14,11
71,6,6,5,0.3333333333333333,0.2,0.5238095238095238,12,14,11
72,6,6,5,0.358974358974359,0.2,0.5555555555555556,12,15,12
73,6,6,6,0.39285714285714285,0.21794871794871795,0.6,12,15,12
74,7,6,6,0.4,0.23809523809523808,0.6,12,15,12
75,7,6,6,0.4166666666666667,0.2647058823529412,0.6071428571428571,12,15,12
76,7,6,6,0.4444444444444444,0.2727272727272727,0.6222222222222222,12,15,12
77,7,6,6,0.4666666666666667,0.2857142857142857,0.6666666666666666,12,15,12
78,7,7,7,0.5,0.3,0.6666666666666666,12,15,12
79,8,7,7,0.5,0.3333333333333333,0.6666666666666666,12,15,12
80,8,7,7,0.5,0.3333333333333333,0.6666666666666666,13,15,12
81,8,7,7,0.5333333333333333,0.3333333333333333,0.6666666666666666,13,15,12
82,8,8,7,0.6,0.3333333333333333,0.6666666666666666,13,15,12
83,9,8,8,0.6666666666666666,0.3333333333333333,0.6666666666666666,13,15,12
84,9,8,8,0.6666666666666666,0.3333333333333333,0.6666666666666666,13,15,12
85,10,9,8,0.6666666666666666,0.3333333333333333,0.6944444444444444,13,15,12
86,10,9,9,0.6666666666666666,0.3333333333333333,0.7,13,15,12
87,11,10,9,0.6666666666666666,0.3333333333333333,0.7142857142857143,13,15,12
88,11,11,10,0.7333333333333333,0.4,0.7142857142857143,13,15,12
89,11,12,10,0.8333333333333334,0.4,0.75,13,15,12
90,12,13,11,1.0,0.4666666666666667,0.8,13,15,13
91,13,14,12,1.0,0.5,0.8095238095238095,13,16,13
92,13,15,13,1.0,0.5333333333333333,0.8333333333333334,14,16,13
93,15,16,13,1.0,0.6666666666666666,0.8666666666666667,14,16,13
94,17,17,15,1.0,0.6666666666666666,1.0,14,16,13
95,19,19,17,1.0,1.0,1.0,14,16,13
96,21,21,20,1.0,1.0,1.0,14,16,14
97,26,24,24,1.0,1.0,1.0,15,16,14
98,33,29,29,1.0,1.0,1.0,15,17,15
99,246,99,152,1.0,1.0,1.0,17,18,15


==> data/CORA_QQ_Comm.csv <==
x,Degree_quantiles_real,Degree_quantiles_higgs,Degree_quantiles_bter,Clustering_quantiles_real,Clustering_quantiles_higgs,Clustering_quantiles_bter,Eccentricity_quantiles_real,Eccentricity_quantiles_higgs,Eccentricity_quantiles_bter
0,1,1,1,0.0,0.0,0.0,3,3,2
1,1,1,1,0.0,0.0,0.0,4,4,3
2,1,1,1,0.0,0.0,0.0,4,4,4
3,1,1,1,0.0,0.0,0.0,5,4,4
4,1,1,1,0.0,0.0,0.0,5,4,4
5,1,1,1,0.0,0.0,0.0,5,4,4
6,1,1,1,0.0,0.0,0.0,5,4,5
7,1,1,1,0.0,0.0,0.0,5,4,5
8,1,1,1,0.0,0.0,0.0,5,4,5
9,1,1,1,0.0,0.0,0.0,5,4,5
10,1,1,1,0.0,0.0,0.0,5,4,5
11,1,1,1,0.0,0.0,0.0,5,4,5
12,1,1,1,0.0,0.0,0.0,5,4,5
13,1,1,1,0.0,0.0,0.0,5,4,5
14,1,1,1,0.0,0.0,0.0,5,5,5
15,1,1,1,0.0,0.0,0.0,5,5,5
16,1,2,1,0.0,0.0,0.0,6,5,5
17,1,2,1,0.0,0.0,0.0,6,5,5
18,1,2,1,0.0,0.0,0.0,6,5,5
19,1,2,1,0.0,0.0,0.0,6,5,5
20,1,2,1,0.0,0.0,0.0,6,5,5
21,2,2,1,0.0,0.0,0.0,6,5,6
22,2,2,1,0.0,0.0,0.0,6,5,6
23,2,2,1,0.0,0.0,0.0,6,5,6
24,2,2,1,0.0,0.0,0.0,6,5,6
25,2,2,1,0.0,0.0,0.0,6,5,6
26,2,2,1,0.0,0.0,0.0,6,5,6
27,2,2,2,0.0,0.0,0.0,6,5,6
28,2,2,2,0.0,0.0,0.0,6,5,6
29,2,2,2,0.0,0.0,0.0,6,5,6
30,2,2,2,0.0,0.0,0.0,6,5,6
31,2,2,2,0.0,0.0,0.0,6,5,6
32,2,2,2,0.0,0.0,0.0,6,5,6
33,2,2,2,0.0,0.0,0.0,6,5,6
34,2,2,2,0.0,0.0,0.0,6,5,6
35,2,2,2,0.0,0.0,0.0,6,5,6
36,2,2,2,0.047619047619047616,0.0,0.0,6,5,6
37,2,2,2,0.07142857142857142,0.0,0.0,6,5,6
38,2,3,2,0.09523809523809523,0.0,0.0,6,5,6
39,2,3,2,0.1,0.0,0.0,6,5,6
40,3,3,2,0.11666666666666667,0.0,0.0,6,5,6
41,3,3,2,0.13450292397660818,0.0,0.0,6,5,6
42,3,3,2,0.15171650055370986,0.0,0.0,6,5,6
43,3,3,3,0.16666666666666666,0.0,0.0896551724137931,6,5,6
44,3,3,3,0.16666666666666666,0.0,0.16666666666666666,6,5,7
45,3,3,3,0.16666666666666666,0.0,0.16666666666666666,7,5,7
46,3,3,3,0.19047619047619047,0.0,0.26666666666666666,7,5,7
47,3,3,3,0.2,0.03571428571428571,0.3333333333333333,7,6,7
48,3,3,3,0.2,0.050724637681159424,0.3333333333333333,7,6,7
49,3,3,3,0.20261437908496732,0.06666666666666667,0.3333333333333333,7,6,7
50,3,3,3,0.2222222222222222,0.07692307692307693,0.3333333333333333,7,6,7
51,3,3,3,0.2426470588235294,0.09523809523809523,0.3333333333333333,7,6,7
52,3,3,3,0.26666666666666666,0.1,0.3333333333333333,7,6,7
53,3,4,3,0.2761904761904762,0.1,0.3333333333333333,7,6,7
54,3,4,3,0.2857142857142857,0.10294117647058823,0.3956043956043956,7,6,7
55,4,4,3,0.3,0.12087912087912088,0.4,7,6,7
56,4,4,3,0.3055555555555556,0.13333333333333333,0.4666666666666667,7,6,7
57,4,4,3,0.3333333333333333,0.14285714285714285,0.5,7,6,7
58,4,4,4,0.3333333333333333,0.15555555555555556,0.5,7,6,7
59,4,4,4,0.3333333333333333,0.16666666666666666,0.5,7,6,7
60,4,4,4,0.3333333333333333,0.16666666666666666,0.5,7,6,7
61,4,4,4,0.3333333333333333,0.16666666666666666,0.5238095238095238,7,6,8
62,4,4,4,0.3333333333333333,0.16666666666666666,0.5333333333333333,7,6,8
63,4,4,4,0.3333333333333333,0.18681318681318682,0.5614035087719298,7,6,8
64,4,4,4,0.3333333333333333,0.19444444444444445,0.580952380952381,7,6,8
65,4,5,4,0.3333333333333333,0.2,0.6,7,6,8
66,5,5,4,0.3333333333333333,0.2,0.6,7,6,8
67,5,5,4,0.37777777777777777,0.20512820512820512,0.6071428571428571,7,6,8
68,5,5,4,0.39285714285714285,0.22794117647058823,0.6181818181818182,7,6,8
69,5,5,5,0.4,0.24761904761904763,0.6212121212121212,7,6,8
70,5,5,5,0.4,0.26666666666666666,0.6416666666666667,7,6,8
71,5,5,5,0.42857142857142855,0.2813852813852814,0.6545454545454545,8,7,8
72,5,5,5,0.4666666666666667,0.29523809523809524,0.6666666666666666,8,7,8
73,6,5,5,0.5,0.3,0.6666666666666666,8,7,9
74,6,5,5,0.5,0.32142857142857145,0.6666666666666666,8,7,9
75,6,6,5,0.5,0.3333333333333333,0.6666666666666666,8,7,9
76,6,6,5,0.5238095238095238,0.3333333333333333,0.6666666666666666,8,7,9
77,6,6,6,0.5714285714285714,0.3333333333333333,0.6666666666666666,8,7,9
78,6,6,6,0.6,0.3333333333333333,0.6666666666666666,8,7,9
79,7,6,6,0.6666666666666666,0.3333333333333333,0.6666666666666666,8,7,9
80,7,6,6,0.6666666666666666,0.3333333333333333,0.6691176470588235,8,7,9
81,7,7,7,0.6666666666666666,0.3333333333333333,0.6862745098039216,8,7,9
82,7,7,7,0.6666666666666666,0.3333333333333333,0.7,8,7,10
83,8,7,7,0.6666666666666666,0.3333333333333333,0.7,8,7,10
84,8,8,7,0.6666666666666666,0.36363636363636365,0.7142857142857143,8,7,10
85,8,8,8,0.7333333333333333,0.4,0.7142857142857143,9,7,10
86,9,8,8,0.8333333333333334,0.4,0.7333333333333333,9,8,10
87,9,9,8,1.0,0.4358974358974359,0.75,9,8,10
88,9,10,9,1.0,0.5,0.7777777777777778,9,8,11
89,10,11,9,1.0,0.5,0.8,9,8,11
90,11,12,9,1.0,0.6,0.8333333333333334,9,8,11
91,11,12,10,1.0,0.6666666666666666,0.8333333333333334,10,8,11
92,12,13,11,1.0,0.6666666666666666,0.8666666666666667,10,8,11
93,13,14,11,1.0,0.6666666666666666,1.0,10,8,12
94,14,15,12,1.0,1.0,1.0,10,9,12
95,16,17,13,1.0,1.0,1.0,11,9,13
96,18,19,15,1.0,1.0,1.0,11,9,14
97,21,21,17,1.0,1.0,1.0,12,9,16
98,27,26,20,1.0,1.0,1.0,12,10,18
99,211,92,93,1.0,1.0,1.0,15,11,21


==> data/FB_QQ.csv <==
x,Degree_quantiles_real,Degree_quantiles_higgs,Degree_quantiles_bter,Clustering_quantiles_real,Clustering_quantiles_higgs,Clustering_quantiles_bter,Eccentricity_quantiles_real,Eccentricity_quantiles_higgs,Eccentricity_quantiles_bter
0,1,1,1,0.0,0.0,0.0,8,9,8
1,1,1,1,0.0,0.0,0.0,9,10,9
2,1,1,1,0.0,0.0,0.0,9,10,9
3,1,1,1,0.0,0.0,0.0,9,10,9
4,1,1,1,0.0,0.0,0.0,9,10,9
5,1,1,1,0.0,0.0,0.0,9,10,9
6,1,1,1,0.0,0.0,0.0,9,10,9
7,1,1,1,0.0,0.0,0.0,9,10,9
8,1,1,1,0.0,0.0,0.0,9,10,9
9,1,2,1,0.0,0.0,0.0,9,10,9
10,1,2,1,0.0,0.0,0.0,10,10,9
11,1,2,1,0.0,0.0,0.0,10,10,9
12,2,2,1,0.0,0.0,0.0,10,10,9
13,2,2,1,0.0,0.0,0.0,10,10,9
14,2,2,1,0.0,0.0,0.0,10,10,9
15,2,2,1,0.0,0.0,0.0,10,10,9
16,2,2,1,0.0,0.0,0.0,10,10,10
17,2,2,2,0.0,0.0,0.0,10,10,10
18,2,2,2,0.0,0.0,0.0,10,10,10
19,2,2,2,0.0,0.0,0.0,10,10,10
20,2,3,2,0.0,0.0,0.0,10,10,10
21,2,3,2,0.0,0.0,0.0,10,10,10
22,2,3,2,0.0,0.0,0.0,10,10,10
23,3,3,2,0.0,0.0,0.0,10,10,10
24,3,3,2,0.027777777777777776,0.0,0.0,10,10,10
25,3,3,3,0.047619047619047616,0.0,0.022222222222222223,10,11,10
26,3,3,3,0.06593406593406594,0.0,0.1,10,11,10
27,3,3,3,0.07419712070874862,0.0,0.15072463768115943,10,11,10
28,3,3,3,0.09166666666666666,0.0,0.16666666666666666,10,11,10
29,3,4,3,0.1,0.025,0.1763975155279503,10,11,10
30,3,4,3,0.1111111111111111,0.04093567251461988,0.19036740909956215,10,11,10
31,4,4,3,0.12987012987012986,0.053998632946001365,0.2,10,11,10
32,4,4,3,0.1388888888888889,0.06666666666666667,0.20533695160560833,10,11,10
33,4,4,4,0.14761904761904762,0.07142857142857142,0.2170275590551181,10,11,10
34,4,4,4,0.16483516483516483,0.0817963111467522,0.2305194805194805,10,11,10
35,4,5,4,0.16666666666666666,0.09047619047619047,0.24183006535947713,10,11,10
36,4,5,4,0.17777777777777778,0.09803921568627451,0.2560163850486431,10,11,10
37,5,5,4,0.19047619047619047,0.1,0.26814516129032256,10,11,10
38,5,5,4,0.2,0.10685483870967742,0.28368794326241137,10,11,10
39,5,5,5,0.2,0.11259370314842579,0.29523809523809524,10,11,10
40,5,6,5,0.21739130434782608,0.11988095238095238,0.3071230342275671,10,11,10
41,5,6,5,0.2321187584345479,0.12727272727272726,0.32180851063829785,10,11,10
42,5,6,5,0.24367888748419722,0.13333333333333333,0.3333333333333333,10,11,10
43,6,6,5,0.2564102564102564,0.1381863750284803,0.3333333333333333,10,11,10
44,6,7,5,0.26710239651416123,0.14285714285714285,0.3333333333333333,10,11,10
45,6,7,6,0.27941176470588236,0.14806980433633,0.3333333333333333,10,11,10
46,6,7,6,0.28846153846153844,0.15555555555555556,0.3463203463203463,10,11,10
47,6,8,6,0.3,0.16290726817042606,0.36182336182336183,10,11,10
48,7,8,6,0.3072448439978847,0.16666666666666666,0.37777777777777777,10,11,10
49,7,9,6,0.32038834951456313,0.16666666666666666,0.3888888888888889,10,11,10
50,7,9,7,0.3333333333333333,0.17435897435897435,0.4,10,11,10
51,7,10,7,0.3333333333333333,0.18128654970760233,0.40923076923076923,10,11,10
52,8,10,7,0.3333333333333333,0.19047619047619047,0.42424242424242425,10,11,10
53,8,10,7,0.3333333333333333,0.19772403982930298,0.4393939393939394,10,11,10
54,8,11,8,0.3333333333333333,0.2,0.4574712643678161,10,11,10
55,8,11,8,0.34782608695652173,0.20689655172413793,0.47023809523809523,10,11,10
56,9,12,8,0.3606060606060606,0.2147610405323654,0.4838709677419355,10,11,10
57,9,13,8,0.376984126984127,0.2222222222222222,0.5,10,11,10
58,9,13,9,0.38735177865612647,0.23361344537815126,0.5,10,11,10
59,10,14,9,0.3980263157894737,0.24242424242424243,0.5,11,11,10
60,10,15,9,0.4,0.25274725274725274,0.5238095238095238,11,11,10
61,10,15,10,0.41418650793650796,0.26373626373626374,0.5333333333333333,11,11,11
62,11,16,10,0.4268774703557312,0.2727272727272727,0.5494505494505495,11,11,11
63,11,17,10,0.43865546218487395,0.2838709677419355,0.5714285714285714,11,11,11
64,12,17,11,0.45454545454545453,0.2916666666666667,0.5818181818181818,11,11,11
65,12,18,11,0.4666666666666667,0.3,0.6,11,11,11
66,12,19,12,0.47619047619047616,0.31194295900178254,0.6,11,11,11
67,13,20,12,0.4945054945054945,0.32727272727272727,0.6181818181818182,11,11,11
68,13,21,12,0.5,0.3333333333333333,0.6333333333333333,11,11,11
69,14,22,13,0.5,0.3333333333333333,0.6428571428571429,11,11,11
70,15,23,13,0.5164835164835165,0.3333333333333333,0.6571428571428571,11,12,11
71,15,24,14,0.5319396051103368,0.3337138508371385,0.6666666666666666,11,12,11
72,16,25,14,0.5416666666666666,0.35294117647058826,0.6666666666666666,11,12,11
73,17,26,15,0.5606060606060606,0.36674685912857524,0.6666666666666666,11,12,11
74,17,27,16,0.5777777777777777,0.38288288288288286,0.6666666666666666,11,12,11
75,18,29,16,0.6,0.4,0.6666666666666666,11,12,11
76,19,30,17,0.6025641025641025,0.4090909090909091,0.6666666666666666,11,12,11
77,20,32,17,0.6190476190476191,0.4251012145748988,0.6785714285714286,11,12,11
78,20,33,18,0.6444444444444445,0.4404040404040404,0.6842105263157895,11,12,11
79,21,35,19,0.6666666666666666,0.46087743102668477,0.6923076923076923,11,12,11
80,22,37,20,0.6666666666666666,0.47435897435897434,0.6993464052287581,11,12,11
81,23,39,21,0.6666666666666666,0.49523809523809526,0.7,11,12,11
82,25,41,22,0.6794871794871795,0.5,0.7083333333333334,11,12,11
83,26,43,23,0.7,0.5161290322580645,0.7142857142857143,11,12,11
84,27,46,24,0.7272727272727273,0.5333333333333333,0.7142857142857143,11,12,11
85,29,49,26,0.7555555555555555,0.556923076923077,0.7238095238095238,11,12,11
86,30,52,27,0.7857142857142857,0.580952380952381,0.7333333333333333,11,12,11
87,32,56,29,0.8070175438596491,0.6,0.7362637362637363,11,12,11
88,34,60,30,0.8333333333333334,0.6222222222222222,0.75,11,12,12
89,36,65,33,0.8666666666666667,0.6545454545454545,0.7564102564102564,12,12,12
90,39,70,35,0.9166666666666666,0.6666666666666666,0.7692307692307693,12,13,12
91,42,76,38,0.9722222222222222,0.6833333333333333,0.7912087912087912,12,13,12
92,45,83,42,1.0,0.7142857142857143,0.8,12,13,12
93,50,94,46,1.0,0.7543859649122807,0.8095238095238095,12,13,12
94,55,106,51,1.0,0.8,0.8333333333333334,12,13,12
95,61,122,58,1.0,0.855072463768116,0.9,12,13,12
96,69,148,66,1.0,0.9578947368421052,1.0,12,13,12
97,85,190,82,1.0,1.0,1.0,13,14,13
98,114,271,107,1.0,1.0,1.0,13,14,13
99,709,883,363,1.0,1.0,1.0,15,18,15


==> data/FB_QQ_Comm.csv <==
x,Degree_quantiles_real,Degree_quantiles_higgs,Degree_quantiles_bter,Clustering_quantiles_real,Clustering_quantiles_higgs,Clustering_quantiles_bter,Eccentricity_quantiles_real,Eccentricity_quantiles_higgs,Eccentricity_quantiles_bter
0,1,1,1,0.0,0.0,0.0,1,1,1
1,1,1,1,0.0,0.0,0.0,4,3,2
2,1,1,1,0.0,0.0,0.0,4,4,4
3,1,1,1,0.0,0.0,0.0,4,4,5
4,1,1,1,0.0,0.0,0.0,4,4,5
5,1,1,1,0.0,0.0,0.0,5,4,5
6,1,1,1,0.0,0.0,0.0,5,4,5
7,1,1,1,0.0,0.0,0.0,5,4,5
8,1,1,1,0.0,0.0,0.0,5,4,5
9,1,1,1,0.0,0.0,0.0,5,4,5
10,1,1,1,0.0,0.0,0.0,5,4,5
11,1,1,1,0.0,0.0,0.0,6,5,6
12,1,2,1,0.0,0.0,0.0,6,5,6
13,1,2,1,0.0,0.0,0.0,6,5,6
14,2,2,1,0.0,0.0,0.0,6,5,6
15,2,2,1,0.0,0.0,0.0,6,5,6
16,2,2,1,0.0,0.0,0.0,6,5,6
17,2,2,1,0.0,0.0,0.0,6,5,6
18,2,2,2,0.0,0.0,0.0,6,5,6
19,2,2,2,0.0,0.0,0.0,6,5,6
20,2,2,2,0.0,0.0,0.0,6,5,6
21,2,2,2,0.0,0.0,0.0,6,5,6
22,2,2,2,0.0,0.0,0.0,6,5,6
23,2,2,2,0.0,0.0,0.0,6,5,6
24,2,3,2,0.0,0.0,0.0,6,5,6
25,2,3,2,0.047619047619047616,0.0,0.0,6,5,6
26,3,3,2,0.07142857142857142,0.0,0.1950354609929078,7,5,6
27,3,3,3,0.09523809523809523,0.0,0.2454212454212454,7,5,6
28,3,3,3,0.10714285714285714,0.0,0.2708618331053352,7,5,6
29,3,3,3,0.13333333333333333,0.0,0.3,7,5,6
30,3,3,3,0.14285714285714285,0.047619047619047616,0.3333333333333333,7,5,6
31,3,3,3,0.16666666666666666,0.07142857142857142,0.3333333333333333,7,5,7
32,3,3,3,0.16666666666666666,0.09635627530364373,0.3333333333333333,7,5,7
33,3,3,3,0.18382352941176472,0.10606060606060606,0.3333333333333333,7,5,7
34,4,4,3,0.2,0.12129478086924896,0.36904761904761907,7,6,7
35,4,4,4,0.2,0.13333333333333333,0.4,7,6,7
36,4,4,4,0.21904761904761905,0.14285714285714285,0.4666666666666667,7,6,7
37,4,4,4,0.23809523809523808,0.15402298850574714,0.5,7,6,7
38,4,4,4,0.252361673414305,0.16537560799855883,0.5,7,6,7
39,4,4,4,0.26666666666666666,0.16666666666666666,0.5,7,6,7
40,4,5,4,0.2816399286987522,0.17051282051282052,0.5182795698924731,7,6,7
41,5,5,4,0.2909090909090909,0.1814935569011023,0.5333333333333333,7,6,8
42,5,5,5,0.3,0.19106791338582677,0.5497076023391813,7,6,8
43,5,5,5,0.3142857142857143,0.2,0.5687830687830688,7,6,8
44,5,6,5,0.33088235294117646,0.20476190476190476,0.5765765765765766,7,6,8
45,5,6,5,0.3333333333333333,0.21635367762128324,0.5868945868945868,7,6,8
46,5,6,5,0.3333333333333333,0.22896379525593008,0.6,7,6,8
47,6,6,5,0.3333333333333333,0.24,0.6,8,6,8
48,6,7,6,0.3333333333333333,0.2533051295610788,0.6025641025641025,8,7,8
49,6,7,6,0.34285714285714286,0.26666666666666666,0.6095238095238096,8,7,8
50,6,7,6,0.35714285714285715,0.2789473684210526,0.6176470588235294,8,7,8
51,6,8,6,0.37433155080213903,0.28923076923076924,0.6212121212121212,8,7,9
52,7,8,6,0.38824383164005805,0.3,0.63,8,7,9
53,7,9,7,0.4,0.3163841807909605,0.6363636363636364,8,7,9
54,7,9,7,0.4,0.3333333333333333,0.6410256410256411,8,7,9
55,7,9,7,0.4166666666666667,0.3333333333333333,0.6444444444444445,8,7,9
56,8,10,7,0.42857142857142855,0.3333333333333333,0.6521739130434783,8,7,9
57,8,10,8,0.4426877470355731,0.3333333333333333,0.6566666666666666,8,8,9
58,8,11,8,0.45714285714285713,0.3333333333333333,0.6631578947368421,8,8,9
59,9,11,8,0.4666666666666667,0.35294117647058826,0.6666666666666666,8,8,9
60,9,12,8,0.47953216374269003,0.37171417993335804,0.6666666666666666,8,8,10
61,9,12,9,0.49473684210526314,0.38461538461538464,0.6666666666666666,8,8,10
62,9,13,9,0.5,0.4,0.6666666666666666,9,8,10
63,10,13,9,0.5,0.4095238095238095,0.6666666666666666,9,8,10
64,10,14,10,0.5126984126984127,0.4264705882352941,0.6666666666666666,9,9,10
65,11,15,10,0.5277389277389277,0.44285714285714284,0.6666666666666666,9,9,10
66,11,15,10,0.5357142857142857,0.46040816326530615,0.6691176470588235,9,9,10
67,12,16,11,0.5523809523809524,0.4725274725274725,0.675,9,9,10
68,12,17,11,0.5686274509803921,0.4888888888888889,0.6789473684210526,9,9,11
69,12,17,12,0.5818181818181818,0.5,0.6833333333333333,9,9,11
70,13,18,12,0.6,0.5,0.6888888888888889,9,9,11
71,13,19,12,0.6007130124777184,0.5166666666666667,0.6916666666666667,9,9,11
72,14,20,13,0.6181818181818182,0.5333333333333333,0.6944444444444444,9,9,11
73,15,21,13,0.638095238095238,0.5473684210526316,0.6993464052287581,9,9,11
74,15,22,14,0.6549707602339181,0.5656565656565656,0.7,9,10,11
75,16,23,14,0.6666666666666666,0.58,0.7028985507246377,9,10,12
76,17,24,15,0.6666666666666666,0.5978835978835979,0.7066666666666667,10,10,12
77,18,25,16,0.6666666666666666,0.6052631578947368,0.7111111111111111,10,10,12
78,18,26,16,0.6785714285714286,0.6210526315789474,0.7142857142857143,10,10,12
79,19,28,17,0.7,0.6388888888888888,0.7142857142857143,10,10,12
80,20,29,17,0.7142857142857143,0.6545454545454545,0.7192982456140351,10,10,12
81,21,31,18,0.7333333333333333,0.6666666666666666,0.725,10,10,13
82,22,32,19,0.759469696969697,0.6666666666666666,0.7307692307692307,10,11,13
83,23,34,20,0.783625730994152,0.6761904761904762,0.7333333333333333,10,11,13
84,24,36,21,0.8,0.695906432748538,0.7416666666666667,10,11,13
85,26,38,22,0.8285714285714286,0.7126050420168067,0.7473684210526316,10,11,14
86,27,41,23,0.8358974358974359,0.7290322580645161,0.75,10,11,14
87,29,44,23,0.8666666666666667,0.7485380116959064,0.7619047619047619,10,11,14
88,30,47,25,0.9047619047619048,0.7647058823529411,0.7777777777777778,11,11,14
89,33,51,26,0.9497267759562842,0.7878787878787878,0.7857142857142857,11,11,15
90,35,55,27,1.0,0.8055555555555556,0.8,11,12,15
91,38,60,29,1.0,0.8333333333333334,0.8,11,12,15
92,40,66,31,1.0,0.8528138528138528,0.8222222222222222,11,12,16
93,44,73,33,1.0,0.8888888888888888,0.8333333333333334,12,12,16
94,49,83,36,1.0,0.9333333333333333,0.9,12,12,17
95,55,96,41,1.0,1.0,1.0,13,12,18
96,62,113,54,1.0,1.0,1.0,13,13,18
97,74,142,69,1.0,1.0,1.0,14,13,20
98,103,200,94,1.0,1.0,1.0,15,13,22
99,626,684,326,1.0,1.0,1.0,19,17,28

